BlabberSeg: Real-Time Embedded Open-Vocabulary Aerial Segmentation

Real-time aerial image segmentation plays an important role in the environmental perception of Uncrewed Aerial Vehicles (UAVs). We introduce BlabberSeg, an optimized Vision-Language Model built on CLIPSeg for on-board, real-time processing of aerial images by UAVs. BlabberSeg improves the efficiency of CLIPSeg by reusing prompt and model features, reducing computational overhead while achieving real-time open-vocabulary aerial segmentation. We validated BlabberSeg in a safe landing scenario using the Dynamic Open-Vocabulary Enhanced SafE-Landing with Intelligence (DOVESEI) framework, which uses visual servoing and open-vocabulary segmentation. BlabberSeg reduces computational costs significantly, with a speed increase of 927.41% (16.78 Hz) on a NVIDIA Jetson Orin AGX (64GB) compared with the original CLIPSeg (1.81Hz), achieving real-time aerial segmentation with negligible loss in accuracy (2.1% as the ratio of the correctly segmented area with respect to CLIPSeg). BlabberSeg's source code is open and available online.

==> imgs/blabberseg_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'blabberseg_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{618.37270474bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.27956441)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{blabberseg_svg-tex.pdf}}%
    \put(0.53365503,0.2534879){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}BlabberSeg\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{blabberseg_svg-tex.pdf}}%
    \put(0.65615397,0.09702886){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Segmentations\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{blabberseg_svg-tex.pdf}}%
    \put(0.05457502,0.13341469){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}A photo of\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{blabberseg_svg-tex.pdf}}%
    \put(0.21588551,0.22074066){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Transformer\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{blabberseg_svg-tex.pdf}}%
    \put(0.34444875,0.22074066){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Embeddings\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{blabberseg_svg-tex.pdf}}%
    \put(0.46209624,0.22195352){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}P Projections\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{blabberseg_svg-tex.pdf}}%
    \put(0.06670363,0.07034593){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Query Image\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{blabberseg_svg-tex.pdf}}%
    \put(0.21588551,0.10188031){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Normalization\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{blabberseg_svg-tex.pdf}}%
    \put(0.33595872,0.11886036){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}OpenClip Visual\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{blabberseg_svg-tex.pdf}}%
    \put(0.45845766,0.11279605){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}CLIPSeg\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{blabberseg_svg-tex.pdf}}%
    \put(0.56033797,0.09702886){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Softmax\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{blabberseg_svg-tex.pdf}}%
    \put(0.74590567,0.09702886){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Fuse\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{blabberseg_svg-tex.pdf}}%
    \put(0.83929595,0.09460314){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Blur\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{blabberseg_svg-tex.pdf}}%
    \put(0.93875053,0.11037033){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Final\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{blabberseg_svg-tex.pdf}}%
    \put(0.04244642,0.25227504){\color[rgb]{0.07843137,0.49411765,0.72941176}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}SLZs\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{blabberseg_svg-tex.pdf}}%
    \put(0.0121249,0.22680497){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Grass, Lawn\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{blabberseg_svg-tex.pdf}}%
    \put(0.34566161,0.23893357){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}P CLIP\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{blabberseg_svg-tex.pdf}}%
    \put(0.21709837,0.25712649){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}OpenClip\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{blabberseg_svg-tex.pdf}}%
    \put(0.33595872,0.09824172){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Transformer\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{blabberseg_svg-tex.pdf}}%
    \put(0.93875053,0.09217742){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Segmentation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{blabberseg_svg-tex.pdf}}%
    \put(0.01333776,0.20861205){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Flat, Park, etc.\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{blabberseg_svg-tex.pdf}}%
    \put(0.21588551,0.23893357){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Text\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{blabberseg_svg-tex.pdf}}%
    \put(0.4572448,0.09460314){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Decoder\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{blabberseg_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

